Continuous variable port-based teleportation

Port-based teleportation is generalization of the standard teleportation protocol which does not require unitary operations by the receiver. This comes at the price of requiring $N>1$ entangled pairs, while $N=1$ for the standard teleportation protocol. The lack of correction unitaries allows port-based teleportation to be used as a fundamental theoretical tool to simulate arbitrary channels with a general resource, with applications to study fundamental limits of quantum communication, cryptography and sensing, and to define general programmable quantum computers. Here we introduce a general formulation of port-based teleportation in continuous variable systems and study in detail the $N=2$ case. In particular, we interpret the resulting channel as an energy truncation and analyse the kinds of channels that can be naturally simulated after this restriction.

==> Supplementary_code/Matlab_code/README.txt <==
PBT_2_ports calculates the output of three port CV-PBT carried out on a given input element of the number state basis, |a><b|.

PBT_3_ports calculates the output of three port CV-PBT carried out on a given input element of the number state basis, |a><b|.

PBT_identity_cont, PBT_mm_cont, PBT_lm_cont, and Multiset_Gamma are dependencies used in PBT_3_ports.

fid_plots_TMSV is the program that was used to generate Fig. 1.

energy_calc is the program that was used to generate Fig. 2.

fid_plots_Bell is the program that was used to generate Figs. 5 and 6.
